Financial Anomaly Detection for the Canadian Market

In this work we evaluate the performance of three classes of methods for detecting financial anomalies: topological data analysis (TDA), principal component analyis (PCA), and Neural Network-based approaches. We apply these methods to the TSX-60 data to identify major financial stress events in the Canadian stock market. We show how neural network-based methods (such as GlocalKD and One-Shot GIN(E)) and TDA methods achieve the strongest performance. The effectiveness of TDA in detecting financial anomalies suggests that global topological properties are meaningful in distinguishing financial stress events.

==> resultsCAD_25_.csv <==
Method,Recall,Precision,F1 Score
GlocalKD (GINE),0.56,0.86,0.68
One-Shot GIN(E),0.47,0.86,0.6
LOF L1PH,0.52,0.57,0.55
LOF L2PH,0.49,0.71,0.58
MAH L1PH,0.5,0.71,0.58
MAH L2PH,0.46,0.71,0.56
LOF RAW,0.31,0.71,0.43
MAH RAW,0.2,0.86,0.32
LOF PCA (dim=10),0.18,0.71,0.28
MAH PCA (dim=10),0.47,0.43,0.45
LOF PCA (dim=10),0.22,0.43,0.29
MAH PCA (dim=100),0.47,0.43,0.45

